Combined Limits on WIMPs from the CDMS and EDELWEISS Experiments

The CDMS and EDELWEISS collaborations have combined the results of their direct searches for dark matter using cryogenic germanium detectors. The total data set represents 614 kg.d equivalent exposure. A straightforward method of combination was chosen for its simplicity before data were exchanged between experiments. The results are interpreted in terms of limits on spin-independent WIMP-nucleon cross-section. For a WIMP mass of 90 GeV/c^2, where this analysis is most sensitive, a cross-section of 3.3 x 10^{-44} cm^2 is excluded at 90% CL. At higher WIMP masses, the combination improves the individual limits, by a factor 1.6 above 700 GeV/c^2. Alternative methods of combining the data provide stronger constraints for some ranges of WIMP masses and weaker constraints for others.

==> CDMS_EDELWEISS_suppl/CDMS_EDW_CombSI_Met1.txt <==
   Mass(GeV.c^-2)   WIMP-Nucleon Cross-Section (cm^2)
   1.0000000e+01   8.4339838e-42
   1.0233720e+01   6.9454160e-42
   1.0472900e+01   5.7948461e-42
   1.0717670e+01   4.8943324e-42
   1.0968160e+01   4.4104276e-42
   1.1224510e+01   3.7369361e-42
   1.1486840e+01   3.1395693e-42
   1.1755310e+01   2.6713462e-42
   1.2030050e+01   2.3001275e-42
   1.2311220e+01   1.9422705e-42
   1.2598950e+01   1.6573976e-42
   1.2893410e+01   1.4298509e-42
   1.3194760e+01   1.2459439e-42
   1.3503140e+01   1.0958948e-42
   1.3818730e+01   9.7259980e-43
   1.4141700e+01   8.7026286e-43
   1.4472220e+01   7.8459752e-43
   1.4810460e+01   7.1247172e-43
   1.5156610e+01   6.4631289e-43
   1.5510850e+01   5.8219123e-43
   1.5873360e+01   5.4413223e-43
   1.6244350e+01   4.9587908e-43
   1.6624010e+01   4.5449799e-43
   1.7012540e+01   4.1883361e-43
   1.7410160e+01   3.8794464e-43
   1.7817060e+01   3.6104503e-43
   1.8233480e+01   3.3756083e-43
   1.8659630e+01   3.1702641e-43
   1.9095740e+01   3.0538833e-43
   1.9542040e+01   2.8895378e-43
   1.9998770e+01   2.7416730e-43
   2.0466180e+01   2.6142061e-43
   2.0944510e+01   2.4997948e-43
   2.1434020e+01   2.4383548e-43
   2.1934970e+01   2.3441623e-43
   2.2447630e+01   2.2602685e-43
   2.2972270e+01   2.1866028e-43
   2.3509180e+01   2.1489562e-43
   2.4058630e+01   2.0662823e-43
   2.4620920e+01   1.9506525e-43
   2.5196360e+01   1.8456295e-43
   2.5785240e+01   1.7500286e-43
   2.6387890e+01   1.6628975e-43
   2.7004620e+01   1.5833306e-43
   2.7635770e+01   1.5105629e-43
   2.8281670e+01   1.4439210e-43
   2.8942660e+01   1.3828067e-43
   2.9619100e+01   1.3266927e-43
   3.0311360e+01   1.2751123e-43
   3.1019790e+01   1.2276497e-43
   3.1744770e+01   1.1839347e-43
   3.2486710e+01   1.1436375e-43
   3.3245980e+01   1.1064623e-43
   3.4023000e+01   1.0721438e-43
   3.4818180e+01   1.0351503e-43
   3.5631940e+01   9.5782101e-44
   3.6464720e+01   9.0366654e-44
   3.7316970e+01   8.5529722e-44
   3.8189130e+01   7.9471827e-44
   3.9081680e+01   7.5548925e-44
   3.9995090e+01   7.2004803e-44
   4.0929850e+01   6.8790987e-44
   4.1886450e+01   6.5912172e-44
   4.2865410e+01   6.1528992e-44
   4.3867260e+01   5.9130274e-44
   4.4892510e+01   5.6950383e-44
   4.5941730e+01   5.4966662e-44
   4.7015470e+01   5.3157851e-44
   4.8114310e+01   5.1512610e-44
   4.9238830e+01   5.0008137e-44
   5.0389630e+01   4.8641708e-44
   5.1567320e+01   4.5517132e-44
   5.2772540e+01   4.4375438e-44
   5.4005930e+01   4.3328609e-44
   5.5268150e+01   4.2363029e-44
   5.6559860e+01   4.1491814e-44
   5.7881770e+01   4.0691189e-44
   5.9234570e+01   3.9962824e-44
   6.0618990e+01   3.9298203e-44
   6.2035770e+01   3.8705327e-44
   6.3485650e+01   3.8157254e-44
   6.4969430e+01   3.7669312e-44
   6.6487880e+01   3.7227787e-44
   6.8041820e+01   3.6831517e-44
   6.9632080e+01   3.6485489e-44
   7.1259510e+01   3.6172811e-44
   7.2924970e+01   3.3665098e-44
   7.4629360e+01   3.3428222e-44
   7.6373580e+01   3.3216726e-44
   7.8158570e+01   3.3039443e-44
   7.9985280e+01   3.2885086e-44
   8.1854680e+01   3.2766268e-44
   8.3767760e+01   3.2675520e-44
   8.5725570e+01   3.2610118e-44
   8.7729130e+01   3.2572608e-44
   8.9779520e+01   3.2562904e-44
   9.1877820e+01   3.2573201e-44
   9.4025180e+01   3.2600261e-44
   9.6222710e+01   3.2651406e-44
   9.8471610e+01   3.2726511e-44
   1.0077310e+02   3.2826688e-44
   1.0312830e+02   3.2944079e-44
   1.0553860e+02   3.3079568e-44
   1.0800520e+02   3.3239484e-44
   1.1052950e+02   3.3419527e-44
   1.1311280e+02   3.3615209e-44
   1.1575640e+02   3.3829127e-44
   1.1846190e+02   3.4067702e-44
   1.2123050e+02   3.4325995e-44
   1.2406390e+02   3.4597643e-44
   1.2696350e+02   3.4881923e-44
   1.2993090e+02   3.5184555e-44
   1.3296760e+02   3.5509225e-44
   1.3607530e+02   3.5851665e-44
   1.3925560e+02   3.6211837e-44
   1.4251030e+02   3.6589798e-44
   1.4584100e+02   3.6985479e-44
   1.4924960e+02   3.7400633e-44
   1.5273780e+02   3.7835211e-44
   1.5630750e+02   3.8287807e-44
   1.5996070e+02   3.8758107e-44
   1.6369930e+02   3.9244901e-44
   1.6752530e+02   3.9750006e-44
   1.7144060e+02   4.0273577e-44
   1.7544750e+02   4.0796123e-44
   1.7954800e+02   4.1313443e-44
   1.8374440e+02   4.1850019e-44
   1.8803880e+02   4.2430293e-44
   1.9243360e+02   4.3048136e-44
   1.9693110e+02   4.3685734e-44
   2.0153380e+02   4.4343244e-44
   2.0624400e+02   4.5021199e-44
   2.1106430e+02   4.5728762e-44
   2.1599720e+02   4.6458106e-44
   2.2104550e+02   4.7208730e-44
   2.2621170e+02   4.7980864e-44
   2.3149870e+02   4.8774995e-44
   2.3690920e+02   4.9591411e-44
   2.4244620e+02   5.0431758e-44
   2.4811260e+02   5.1295690e-44
   2.5391140e+02   5.2182917e-44
   2.5984580e+02   5.3094335e-44
   2.6591890e+02   5.4030225e-44
   2.7213390e+02   5.4991070e-44
   2.7849410e+02   5.5977337e-44
   2.8500310e+02   5.6989465e-44
   2.9166410e+02   5.8019176e-44
   2.9848080e+02   5.9074961e-44
   3.0545680e+02   6.0158134e-44
   3.1259590e+02   6.1269294e-44
   3.1990180e+02   6.2409077e-44
   3.2737850e+02   6.3577831e-44
   3.3502990e+02   6.4776510e-44
   3.4286020e+02   6.6005543e-44
   3.5087340e+02   6.7265354e-44
   3.5907400e+02   6.8556391e-44
   3.6746620e+02   6.9879703e-44
   3.7605450e+02   7.1236089e-44
   3.8484360e+02   7.2626136e-44
   3.9383810e+02   7.4050732e-44
   4.0304280e+02   7.5510517e-44
   4.1246260e+02   7.7006213e-44
   4.2210260e+02   7.8538731e-44
   4.3196790e+02   8.0115840e-44
   4.4206380e+02   8.1724420e-44
   4.5239560e+02   8.3372295e-44
   4.6296890e+02   8.5053913e-44
   4.7378930e+02   8.6783685e-44
   4.8486260e+02   8.8555716e-44
   4.9619480e+02   9.0370685e-44
   5.0779170e+02   9.2229098e-44
   5.1965970e+02   9.4132669e-44
   5.3180510e+02   9.6082181e-44
   5.4423440e+02   9.8078400e-44
   5.5695410e+02   1.0012251e-43
   5.6997110e+02   1.0221563e-43
   5.8329240e+02   1.0435890e-43
   5.9692490e+02   1.0655341e-43
   6.1087620e+02   1.0880035e-43
   6.2515340e+02   1.1110085e-43
   6.3976440e+02   1.1345628e-43
   6.5471690e+02   1.1586776e-43
   6.7001870e+02   1.1833664e-43
   6.8567830e+02   1.2086371e-43
   7.0170390e+02   1.0752499e-43
   7.1810390e+02   1.0982681e-43
   7.3488730e+02   1.1218326e-43
   7.5206290e+02   1.1459553e-43
   7.6964000e+02   1.1706506e-43
   7.8762790e+02   1.1959302e-43
   8.0603610e+02   1.2218084e-43
   8.2487460e+02   1.2482987e-43
   8.4415340e+02   1.2754153e-43
   8.6388290e+02   1.3031720e-43
   8.8407340e+02   1.3315849e-43
   9.0473570e+02   1.3606684e-43
   9.2588100e+02   1.3904376e-43
   9.4752050e+02   1.4209092e-43
   9.6966580e+02   1.4520986e-43
   9.9232860e+02   1.4840238e-43
   1.0155210e+03   1.5167002e-43
   1.0392560e+03   1.5501460e-43
   1.0635450e+03   1.5843791e-43
   1.0884020e+03   1.6194178e-43
   1.1138400e+03   1.6552810e-43
   1.1398720e+03   1.6919869e-43
   1.1665130e+03   1.7295556e-43
   1.1937770e+03   1.7680071e-43
   1.2216770e+03   1.8073626e-43
   1.2502300e+03   1.8476422e-43
   1.2794500e+03   1.8888675e-43
   1.3093530e+03   1.9310611e-43
   1.3399550e+03   1.9742447e-43
   1.3712720e+03   2.0184422e-43
   1.4033220e+03   2.0636757e-43
   1.4361200e+03   2.1099719e-43
   1.4696840e+03   2.1573527e-43
   1.5040340e+03   2.2058457e-43
   1.5391860e+03   2.2554749e-43
   1.5751590e+03   2.3062675e-43
   1.6119730e+03   2.3582509e-43
   1.6496480e+03   2.4114542e-43
   1.6882030e+03   2.4659023e-43
   1.7276600e+03   2.5216264e-43
   1.7680380e+03   2.5786561e-43
   1.8093600e+03   2.6370218e-43
   1.8516480e+03   2.6967564e-43
   1.8949250e+03   2.7578890e-43
   1.9392130e+03   2.8204510e-43
   1.9845350e+03   2.8844801e-43
   2.0309180e+03   2.9500076e-43
   2.0783840e+03   3.0170703e-43
   2.1269590e+03   3.0857027e-43
   2.1766700e+03   3.1559420e-43
   2.2275430e+03   3.2278243e-43
   2.2796050e+03   3.3013901e-43
   2.3328830e+03   3.3766764e-43
   2.3874070e+03   3.4537265e-43
   2.4432050e+03   3.5325772e-43
   2.5003070e+03   3.6132774e-43
   2.5587430e+03   3.6958608e-43
   2.6185460e+03   3.7803796e-43
   2.6797460e+03   3.8668743e-43
   2.7423760e+03   3.9553919e-43
   2.8064710e+03   4.0459818e-43
   2.8720630e+03   4.1386902e-43
   2.9391880e+03   4.2335650e-43
   3.0078830e+03   4.3306619e-43
   3.0781820e+03   4.4300300e-43
   3.1501250e+03   4.5317215e-43
   3.2237490e+03   4.6357918e-43
   3.2990940e+03   4.7422951e-43
   3.3761990e+03   4.8512903e-43
   3.4551070e+03   4.9628341e-43
   3.5358590e+03   5.0769871e-43
   3.6184990e+03   5.1938075e-43
   3.7030700e+03   5.3133589e-43
   3.7896170e+03   5.4357070e-43
   3.8781870e+03   5.5609173e-43
   3.9688270e+03   5.6890523e-43
   4.0615860e+03   5.8201885e-43
   4.1565130e+03   5.9543860e-43
   4.2536580e+03   6.0917252e-43
   4.3530730e+03   6.2322748e-43
   4.4548130e+03   6.3761073e-43
   4.5589300e+03   6.5233040e-43
   4.6654800e+03   6.6739434e-43
   4.7745210e+03   6.8281060e-43
   4.8861100e+03   6.9858706e-43
   5.0003070e+03   7.1473271e-43
   5.1171730e+03   7.3125583e-43
   5.2367710e+03   7.4816501e-43
   5.3591630e+03   7.6546931e-43
   5.4844170e+03   7.8317803e-43
   5.6125970e+03   8.0130136e-43
   5.7437740e+03   8.1984740e-43
   5.8780160e+03   8.3882713e-43
   6.0153960e+03   8.5825175e-43
   6.1559860e+03   8.7812907e-43
   6.2998630e+03   8.9847136e-43
   6.4471020e+03   9.1928685e-43
   6.5977830e+03   9.4059104e-43
   6.7519840e+03   9.6239376e-43
   6.9097910e+03   9.8470581e-43
   7.0712850e+03   1.0075396e-42
   7.2365530e+03   1.0309072e-42
   7.4056850e+03   1.0548205e-42
   7.5787690e+03   1.0792936e-42
   7.7558980e+03   1.1043386e-42
   7.9371670e+03   1.1299686e-42
   8.1226730e+03   1.1561983e-42
   8.3125150e+03   1.1830404e-42
   8.5067930e+03   1.2105101e-42
   8.7056120e+03   1.2386218e-42
   8.9090780e+03   1.2673910e-42
   9.1173000e+03   1.2968323e-42
   9.3303870e+03   1.3269634e-42
   9.5484550e+03   1.3577971e-42
   9.7716200e+03   1.3893517e-42
   1.0000000e+04   1.4216442e-42


==> CDMS_EDELWEISS_suppl/Events.txt <==
CDMS 5.3
CDMS 7.3
CDMS 12.27
CDMS 15.45
EDW 20.8
EDW 21.1
EDW 21.8
EDW 23.2
EDW 172.0


==> CDMS_EDELWEISS_suppl/README.txt <==
////////////////////////////////////////////////////////
//  CDMS & EDELWEISS analysis data set & main result  //
////////////////////////////////////////////////////////

//Created by Yohan Ricci May 17, 2011 yohanricci@owl.phy.queensu.ca

You can find in the directory the following files :

*Events.txt : 
Contains the CDMS & EDELWEISS (EDW) list of events' energies.

*The two following files are the effective net exposures, in kg.day, for CDMS and for EDELWEISS 
The two columns are the recoil energy in keV and the eff. net exposure :

eff_CDMS_Science_2010v2.txt 
eff_EDW_384.txt

	
*CDMS_EDW_CombSI_Met1.txt :

Contains the limit obtained on the WIMP-Nucleon cross section in this analysis, using the Simple Merging Method 
(this method is described here : http://arxiv.org/abs/1105.2928 S.Yellin arXiv:1105.2928v1)
It is displayed in two columns :  Mass (GeV.c^(-2)) WIMP-Nucleon Cross Section (cm^2)	 



